A conservative, physically compatible, dual-field discretization for turbidity currents: with application to the lock-exchange problem

In this work we present a structure preserving discretization for turbidity currents based on a mass-, energy-, enstrophy-, and vorticity-conserving formulation for 2D incompressible flows. This discretization exploits a dual-field formulation for the time evolution of the velocity and vorticity fields together with the transport equation for the particles. Due to its staggered time integration the resulting system of equations is quasi-linear, eliminating the need to solve for a fully nonlinear system of equations. It is shown that this discretization preserves the energy balance equation up to a bounded residual due to the staggering in time of the velocity and vorticity. This leads to a numerical scheme that does not introduce artificial energy dissipation. A comparison with literature results is presented showing that this approach can retrieve the dynamics of the system with a much smaller number of degrees of freedom.

==> figures/appendix_alt/Omega.dat <==
$n$, $\Delta t$, $t_1$, $\Omega(t_1)$, $t_2$, $\Omega(t_2)$
5210, 0.001, 0.3715, 947.938136587, 0.6475, 305.390624758
3028, 0.001, 0.3755, 955.174039551, 0.6635, 294.4713742
2052, 0.001, 0.3875, 799.970798004, 0.6905, 296.525841315
5210, 0.001, 0.3725, 925.279534564, 0.6515, 304.566131084
3028, 0.001, 0.3745, 915.460894048, 0.5995, 300.766105803
2052, 0.001, 0.3795, 906.9422132, 0.5995, 295.307175221

==> figures/appendix_alt/P.dat <==
$n$, $\Delta t$, $t_1$, $P(t_1)$, $t_2$, $P(t_2)$
5210, 0.001, 0.3645, 14163560.4271, 0.6515, 699191.427923
3028, 0.001, 0.3725, 12771772.7633, 0.6695, 663083.93527
2052, 0.001, 0.3855, 8598900.66455, 0.7065, 750388.882246
5210, 0.001, 0.3655, 14724090.6744, 0.6565, 717920.631953
3028, 0.001, 0.3695, 13020456.3209, 0.6545, 669698.148346
2052, 0.001, 0.3775, 10799954.2384, 0.6655, 628425.819796

==> figures/appendix_alt/data.dat <==
$p$, $N$, $\Delta t$, $t$, $E$, $Omega$, $P$
[2 2 2 2 2 2], 66, 0.001, 0.25, 1.49841726756, 468.705895167, 393115.86366
 ,  ,  , 0.5, 1.01488839883, 376.685684403, 549811.196461
 ,  ,  , 0.75, 0.770858715045, 253.088289178, 488952.030151
 
[2 2 2 2 2 2], 50, 0.001, 0.25, 1.49541639803, 465.756363773, 382149.718812
 ,  ,  , 0.5, 1.01415241719, 376.387519544, 543711.845937
 ,  ,  , 0.75, 0.774059717955, 256.480046057, 499597.484139
 
[2 2 2 2 2 2], 40, 0.001, 0.25, 1.49319093887, 457.140740847, 364376.07844
 ,  ,  , 0.5, 1.02323977633, 385.973577032, 606297.147752
 ,  ,  , 0.75, 0.78072311584, 271.922282836, 622415.929368
 
[2 2 2 2 2 2], 66, 0.001, 0.25, 1.50178012546, 470.965177396, 393893.461816
 ,  ,  , 0.5, 1.01572053609, 381.100065087, 561935.048422
 ,  ,  , 0.75, 0.769907039394, 256.822891846, 514165.54251
 
[2 2 2 2 2 2], 50, 0.001, 0.25, 1.4986845831, 468.451923865, 386943.660191
 ,  ,  , 0.5, 1.01620928215, 379.544290391, 569894.891325
 ,  ,  , 0.75, 0.773559009265, 250.244209605, 436755.039625
 
[2 2 2 2 2 2], 40, 0.001, 0.25, 1.49635560813, 460.562525929, 373768.985264
 ,  ,  , 0.5, 1.01860492051, 381.100686053, 592225.104408
 ,  ,  , 0.75, 0.777967454039, 251.439161872, 456692.145757
 
